Influence of three parameters on maximum mass and stability of strange star under linear $f(Q)-$action

This study simulates strange stars in $f(Q)$ gravity with an additional source under an electric field using gravitational decoupling and the complete Gravitational Decoupling (CGD) technique. By employing the Tolman ansatz and the MIT bag model equation of state (EOS), we explore bounded star configurations derived from the $\theta_0^0 = \rho$ and $\theta_1^1 = p_r$ sectors within the CGD formalism. Our models are subjected to physical viability tests, and we analyze the impact of anisotropy and the electric charge parameter $E_0$ as well as the coupling parameters $\alpha$ and $\beta_1$. Comparisons are made with observational constraints, including GW190814, neutron stars PSR J1614-2230, PSR J1903+6620, Cen X-3 and LMC X-4. Notably, we achieve the presence of a lower "\textit{mass gap}" component by adjusting parameters $\alpha$ and $\beta_1$. Our models exhibit well-behaved mass profiles, internal regularity, and stability, with the absence of gravitational collapse verified through the Buchdahl--Andr\'{e}asson's limit. In addition, we present a detailed physical analysis based on three parameters, $\alpha$ (decoupling strength), $\beta_1$ ($f(Q)$--coupling) and $Q$ (surface charge). This study provides insights into the behavior of compact objects in $f(Q)$ gravity and expands our understanding of strange star configurations within this framework.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
